Metal-THINGS: a panchromatic analysis of the local scaling relationships of the dwarf irregular galaxy NGC 1569

We investigate several panchromatic scaling relations (SRs) for the dwarf irregular galaxy NGC 1569 using IFU data from the Metal-THINGS Survey. Among the spatially resolved properties analyzed, we explore SRs between the stellar mass, SFR, molecular gas, total gas, baryonic mass, gas metallicity, gas fraction, SFE and effective oxygen yields. Such multiwavelength SRs are analyzed at a spatial resolution of 180 pc, by combining our IFU observations with data from the surveys THINGS, CARMA, and archival data from DustPedia. Although we recover several known relations, our slopes are different to previously reported ones. Our star formation main sequence, Kennicutt-Schmidt (KS) and molecular KS relations show higher SFRs, lower scatter, and higher correlations, with steeper (1.21), and flatter slopes (0.96, 0.58) respectively. The shape of the SRs including metallicity, stellar mass, and gas fraction are flat, with an average value of 12+log(O/H) $\sim$ 8.12 dex. The baryonic mass vs effective oxygen yields, and the stellar, gas and baryonic mass vs SFE show higher dispersions and lower correlations. Since we use the dust mass as a tracer of gas mass, we derive the Dust-to-Gas Ratio and the CO luminosity-to-molecular gas mass conversion factors, showing differences of 0.16 and 0.95 dex for the total and molecular gas surface density, respectively, in comparison to previously reported values. We use a self regulated feedback model to conclude that stellar feedback plays an important role generating outflows in NGC 1569.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
